Thermally-Reconfigurable Quantum Photonic Circuits at Telecom Wavelength by Femtosecond Laser Micromachining

The importance of integrated quantum photonics in the telecom band resides on the possibility of interfacing with the optical network infrastructure developed for classical communications. In this framework, femtosecond laser written integrated photonic circuits, already assessed for quantum information experiments in the 800 nm wavelength range, have great potentials. In fact these circuits, written in glass, can be perfectly mode-matched at telecom wavelength to the in/out coupling fibers, which is a key requirement for a low-loss processing node in future quantum optical networks. In addition, for several applications quantum photonic devices will also need to be dynamically reconfigurable. Here we experimentally demonstrate the high performance of femtosecond laser written photonic circuits for quantum experiments in the telecom band and we show the use of thermal shifters, also fabricated by the same femtosecond laser, to accurately tune them. State-of-the-art manipulation of single and two-photon states is demonstrated, with fringe visibilities greater than 95%. This opens the way to the realization of reconfigurable quantum photonic circuits on this technological platform.

==> riseTime.csv <==
-0.39923	1.1232
-0.39763	1.1325
-0.39603	1.1325
-0.39443	1.1325
-0.39283	1.1325
-0.39123	1.1325
-0.38963	1.1325
-0.38803	1.1325
-0.38643	1.1325
-0.38483	1.1325
-0.38323	1.1325
-0.38163	1.1325
-0.38003	1.1325
-0.37843	1.1325
-0.37683	1.1325
-0.37523	1.1325
-0.37363	1.1325
-0.37203	1.1325
-0.37043	1.1325
-0.36883	1.1325
-0.36723	1.1325
-0.36563	1.1325
-0.36403	1.1325
-0.36243	1.1325
-0.36083	1.1325
-0.35923	1.1325
-0.35763	1.1325
-0.35603	1.1232
-0.35443	1.1325
-0.35283	1.1325
-0.35123	1.1325
-0.34963	1.1325
-0.34803	1.1232
-0.34643	1.1232
-0.34483	1.1325
-0.34323	1.1325
-0.34163	1.1325
-0.34003	1.1325
-0.33843	1.1325
-0.33683	1.1325
-0.33523	1.1325
-0.33363	1.1325
-0.33203	1.1325
-0.33043	1.1325
-0.32883	1.1325
-0.32723	1.1325
-0.32563	1.1325
-0.32403	1.1325
-0.32243	1.1325
-0.32083	1.1325
-0.31923	1.1325
-0.31763	1.1325
-0.31603	1.1325
-0.31443	1.1232
-0.31283	1.1325
-0.31123	1.1325
-0.30963	1.1325
-0.30803	1.1325
-0.30643	1.1325
-0.30483	1.1325
-0.30323	1.1325
-0.30163	1.1325
-0.30003	1.1325
-0.29843	1.1325
-0.29683	1.1325
-0.29523	1.1325
-0.29363	1.1325
-0.29203	1.1325
-0.29043	1.1325
-0.28883	1.1325
-0.28723	1.1325
-0.28563	1.1325
-0.28403	1.1325
-0.28243	1.1325
-0.28083	1.1325
-0.27923	1.1325
-0.27763	1.1325
-0.27603	1.1325
-0.27443	1.1325
-0.27283	1.1325
-0.27123	1.1325
-0.26963	1.1232
-0.26803	1.1325
-0.26643	1.1325
-0.26483	1.1325
-0.26323	1.1325
-0.26163	1.1232
-0.26003	1.1325
-0.25843	1.1325
-0.25683	1.1325
-0.25523	1.1325
-0.25363	1.1325
-0.25203	1.1325
-0.25043	1.1325
-0.24883	1.1325
-0.24723	1.1418
-0.24563	1.1325
-0.24403	1.1325
-0.24243	1.1325
-0.24083	1.1325
-0.23923	1.1325
-0.23763	1.1325
-0.23603	1.1325
-0.23443	1.1325
-0.23283	1.1325
-0.23123	1.1325
-0.22963	1.1325
-0.22803	1.1325
-0.22643	1.1325
-0.22483	1.1325
-0.22323	1.1232
-0.22163	1.1325
-0.22003	1.1325
-0.21843	1.1325
-0.21683	1.1325
-0.21523	1.1325
-0.21363	1.1325
-0.21203	1.1325
-0.21043	1.1325
-0.20883	1.1325
-0.20723	1.1325
-0.20563	1.1325
-0.20403	1.1325
-0.20243	1.1232
-0.20083	1.1325
-0.19923	1.1325
-0.19763	1.1325
-0.19603	1.1325
-0.19443	1.1325
-0.19283	1.1232
-0.19123	1.1325
-0.18963	1.1325
-0.18803	1.1325
-0.18643	1.1325
-0.18483	1.1325
-0.18323	1.1325
-0.18163	1.1325
-0.18003	1.1232
-0.17843	1.1325
-0.17683	1.1325
-0.17523	1.1325
-0.17363	1.1325
-0.17203	1.1325
-0.17043	1.1325
-0.16883	1.1325
-0.16723	1.1325
-0.16563	1.1325
-0.16403	1.1325
-0.16243	1.1325
-0.16083	1.1325
-0.15923	1.1325
-0.15763	1.1325
-0.15603	1.1325
-0.15443	1.1325
-0.15283	1.1325
-0.15123	1.1325
-0.14963	1.1232
-0.14803	1.1325
-0.14643	1.1325
-0.14483	1.1325
-0.14323	1.1325
-0.14163	1.1232
-0.14003	1.1232
-0.13843	1.1325
-0.13683	1.1325
-0.13523	1.1325
-0.13363	1.1325
-0.13203	1.1325
-0.13043	1.1325
-0.12883	1.1325
-0.12723	1.1325
-0.12563	1.1418
-0.12403	1.1325
-0.12243	1.1325
-0.12083	1.1325
-0.11923	1.1325
-0.11763	1.1325
-0.11603	1.1325
-0.11443	1.1325
-0.11283	1.1325
-0.11123	1.1325
-0.10963	1.1325
-0.10803	1.1325
-0.10643	1.1325
-0.10483	1.1325
-0.10323	1.1325
-0.10163	1.1325
-0.10003	1.1325
-0.098432	1.1232
-0.096832	1.1232
-0.095232	1.1325
-0.093632	1.1325
-0.092032	1.1325
-0.090432	1.1232
-0.088832	1.1232
-0.087232	1.1325
-0.085632	1.1325
-0.084032	1.1325
-0.082432	1.1325
-0.080832	1.1232
-0.079232	1.1325
-0.077632	1.1325
-0.076032	1.1325
-0.074432	1.1325
-0.072832	1.1325
-0.071232	1.1325
-0.069632	1.1232
-0.068032	1.1325
-0.066432	1.1325
-0.064832	1.1325
-0.063232	1.1325
-0.061632	1.1325
-0.060032	1.1325
-0.058432	1.1325
-0.056832	1.1325
-0.055232	1.1325
-0.053632	1.1325
-0.052032	1.1325
-0.050432	1.1325
-0.048832	1.1325
-0.047232	1.1232
-0.045632	1.1325
-0.044032	1.1325
-0.042432	1.1325
-0.040832	1.1325
-0.039232	1.1325
-0.037632	1.1232
-0.036032	1.1325
-0.034432	1.1325
-0.032832	1.1325
-0.031232	1.1325
-0.029632	1.1232
-0.028032	1.1325
-0.026432	1.1232
-0.024832	1.1232
-0.023232	1.1325
-0.021632	1.1325
-0.020032	1.1325
-0.018432	1.1232
-0.016832	1.1325
-0.015232	1.1325
-0.013632	1.1325
-0.012032	1.1325
-0.010432	1.1325
-0.008832	1.1325
-0.007232	1.1325
-0.005632	1.1325
-0.004032	1.1325
-0.002432	1.1325
-0.000832	1.1325
0.000768	1.151
0.002368	1.1785
0.003968	1.2056
0.005568	1.2235
0.007168	1.2413
0.008768	1.259
0.010368	1.2679
0.011968	1.2767
0.013568	1.2854
0.015168	1.2942
0.016768	1.3116
0.018368	1.3203
0.019968	1.3289
0.021568	1.3376
0.023168	1.3376
0.024768	1.3462
0.026368	1.3548
0.027968	1.3634
0.029568	1.372
0.031168	1.372
0.032768	1.3806
0.034368	1.3891
0.035968	1.3977
0.037568	1.3977
0.039168	1.4062
0.040768	1.4062
0.042368	1.4147
0.043968	1.4147
0.045568	1.4232
0.047168	1.4317
0.048768	1.4317
0.050368	1.4402
0.051968	1.4402
0.053568	1.4486
0.055168	1.4486
0.056768	1.4486
0.058368	1.4571
0.059968	1.4656
0.061568	1.4656
0.063168	1.474
0.064768	1.4656
0.066368	1.474
0.067968	1.4824
0.069568	1.4824
0.071168	1.4993
0.072768	1.4909
0.074368	1.4909
0.075968	1.4993
0.077568	1.5077
0.079168	1.5077
0.080768	1.5077
0.082368	1.5077
0.083968	1.5161
0.085568	1.5161
0.087168	1.5161
0.088768	1.5246
0.090368	1.5246
0.091968	1.5246
0.093568	1.533
0.095168	1.533
0.096768	1.533
0.098368	1.533
0.099968	1.533
0.10157	1.5414
0.10317	1.5498
0.10477	1.5498
0.10637	1.5498
0.10797	1.5414
0.10957	1.5498
0.11117	1.5582
0.11277	1.5582
0.11437	1.5666
0.11597	1.5666
0.11757	1.5582
0.11917	1.5666
0.12077	1.575
0.12237	1.575
0.12397	1.575
0.12557	1.575
0.12717	1.575
0.12877	1.5834
0.13037	1.575
0.13197	1.5834
0.13357	1.5834
0.13517	1.5834
0.13677	1.5834
0.13837	1.5834
0.13997	1.5918
0.14157	1.5918
0.14317	1.5918
0.14477	1.5918
0.14637	1.6002
0.14797	1.6002
0.14957	1.6002
0.15117	1.6002
0.15277	1.6002
0.15437	1.6086
0.15597	1.6086
0.15757	1.6086
0.15917	1.6086
0.16077	1.6086
0.16237	1.6254
0.16397	1.617
0.16557	1.617
0.16717	1.6254
0.16877	1.617
0.17037	1.617
0.17197	1.6339
0.17357	1.6254
0.17517	1.6339
0.17677	1.6254
0.17837	1.6254
0.17997	1.6254
0.18157	1.6339
0.18317	1.6423
0.18477	1.6423
0.18637	1.6339
0.18797	1.6339
0.18957	1.6339
0.19117	1.6423
0.19277	1.6507
0.19437	1.6423
0.19597	1.6423
0.19757	1.6507
0.19917	1.6507
0.20077	1.6507
0.20237	1.6507
0.20397	1.6507
0.20557	1.6507
0.20717	1.6507
0.20877	1.6591
0.21037	1.6591
0.21197	1.6507
0.21357	1.6591
0.21517	1.6676
0.21677	1.6676
0.21837	1.6676
0.21997	1.6591
0.22157	1.6591
0.22317	1.6676
0.22477	1.6676
0.22637	1.676
0.22797	1.6676
0.22957	1.6676
0.23117	1.6676
0.23277	1.676
0.23437	1.676
0.23597	1.6845
0.23757	1.676
0.23917	1.676
0.24077	1.676
0.24237	1.676
0.24397	1.6845
0.24557	1.6845
0.24717	1.6845
0.24877	1.6845
0.25037	1.676
0.25197	1.6845
0.25357	1.6929
0.25517	1.6845
0.25677	1.6929
0.25837	1.6929
0.25997	1.6845
0.26157	1.6929
0.26317	1.6929
0.26477	1.6929
0.26637	1.6929
0.26797	1.6929
0.26957	1.7014
0.27117	1.6929
0.27277	1.6929
0.27437	1.7014
0.27597	1.7014
0.27757	1.7014
0.27917	1.7014
0.28077	1.7014
0.28237	1.7014
0.28397	1.7099
0.28557	1.7099
0.28717	1.7099
0.28877	1.7099
0.29037	1.7099
0.29197	1.7099
0.29357	1.7099
0.29517	1.7184
0.29677	1.7099
0.29837	1.7099
0.29997	1.7099
0.30157	1.7184
0.30317	1.7099
0.30477	1.7184
0.30637	1.7184
0.30797	1.7184
0.30957	1.7184
0.31117	1.7099
0.31277	1.7184
0.31437	1.7099
0.31597	1.7184
0.31757	1.7184
0.31917	1.7184
0.32077	1.7269
0.32237	1.7269
0.32397	1.7184
0.32557	1.7269
0.32717	1.7354
0.32877	1.7269
0.33037	1.7354
0.33197	1.7184
0.33357	1.7269
0.33517	1.7269
0.33677	1.7269
0.33837	1.7439
0.33997	1.7354
0.34157	1.7269
0.34317	1.7354
0.34477	1.7354
0.34637	1.7354
0.34797	1.7354
0.34957	1.7354
0.35117	1.7354
0.35277	1.7354
0.35437	1.7354
0.35597	1.7354
0.35757	1.7354
0.35917	1.7439
0.36077	1.7354
0.36237	1.7354
0.36397	1.7439
0.36557	1.7439
0.36717	1.7439
0.36877	1.7439
0.37037	1.7525
0.37197	1.7525
0.37357	1.7525
0.37517	1.7439
0.37677	1.7439
0.37837	1.7525
0.37997	1.7439
0.38157	1.7525
0.38317	1.7439
0.38477	1.7439
0.38637	1.7439
0.38797	1.7439
0.38957	1.7525
0.39117	1.7525
0.39277	1.7439
0.39437	1.7525
0.39597	1.761
0.39757	1.761
0.39917	1.761
0.40077	1.761
0.40237	1.761
0.40397	1.761
0.40557	1.7525
0.40717	1.761
0.40877	1.761
0.41037	1.761
0.41197	1.761
0.41357	1.761
0.41517	1.761
0.41677	1.7696
0.41837	1.761
0.41997	1.761
0.42157	1.7696
0.42317	1.761
0.42477	1.7696
0.42637	1.761
0.42797	1.761
0.42957	1.761
0.43117	1.7696
0.43277	1.7696
0.43437	1.7696
0.43597	1.761
0.43757	1.7696
0.43917	1.7696
0.44077	1.7696
0.44237	1.7782
0.44397	1.7696
0.44557	1.7696
0.44717	1.7696
0.44877	1.7696
0.45037	1.7782
0.45197	1.7782
0.45357	1.7782
0.45517	1.7782
0.45677	1.7782
0.45837	1.7782
0.45997	1.7868
0.46157	1.7782
0.46317	1.7782
0.46477	1.7782
0.46637	1.7782
0.46797	1.7782
0.46957	1.7782
0.47117	1.7782
0.47277	1.7868
0.47437	1.7782
0.47597	1.7868
0.47757	1.7782
0.47917	1.7782
0.48077	1.7868
0.48237	1.7868
0.48397	1.7954
0.48557	1.7868
0.48717	1.7782
0.48877	1.7782
0.49037	1.7868
0.49197	1.7868
0.49357	1.7954
0.49517	1.7868
0.49677	1.7782
0.49837	1.7782
0.49997	1.7868
0.50157	1.7954
0.50317	1.7954
0.50477	1.7868
0.50637	1.7868
0.50797	1.7954
0.50957	1.7868
0.51117	1.7954
0.51277	1.7868
0.51437	1.7868
0.51597	1.7954
0.51757	1.7868
0.51917	1.7954
0.52077	1.7954
0.52237	1.7954
0.52397	1.804
0.52557	1.804
0.52717	1.804
0.52877	1.7954
0.53037	1.7954
0.53197	1.7954
0.53357	1.804
0.53517	1.804
0.53677	1.804
0.53837	1.7954
0.53997	1.7954
0.54157	1.7954
0.54317	1.804
0.54477	1.804
0.54637	1.804
0.54797	1.7954
0.54957	1.7954
0.55117	1.804
0.55277	1.804
0.55437	1.804
0.55597	1.7954
0.55757	1.804
0.55917	1.804
0.56077	1.7954
0.56237	1.8126
0.56397	1.804
0.56557	1.804
0.56717	1.8126
0.56877	1.804
0.57037	1.804
0.57197	1.804
0.57357	1.804
0.57517	1.8126
0.57677	1.8126
0.57837	1.804
0.57997	1.8126
0.58157	1.804
0.58317	1.8126
0.58477	1.8126
0.58637	1.804
0.58797	1.8126
0.58957	1.804
0.59117	1.804
0.59277	1.8126
0.59437	1.8126
0.59597	1.8126
0.59757	1.8126
0.59917	1.804
0.60077	1.804
0.60237	1.8126
0.60397	1.8126
0.60557	1.8213
0.60717	1.8126
0.60877	1.8126
0.61037	1.8126
0.61197	1.8126
0.61357	1.8126
0.61517	1.8213
0.61677	1.8213
0.61837	1.8213
0.61997	1.8213
0.62157	1.8126
0.62317	1.8126
0.62477	1.8213
0.62637	1.8213
0.62797	1.8126
0.62957	1.8126
0.63117	1.8213
0.63277	1.8126
0.63437	1.8213
0.63597	1.8213
0.63757	1.8213
0.63917	1.8213
0.64077	1.8213
0.64237	1.8126
0.64397	1.8213
0.64557	1.83
0.64717	1.8213
0.64877	1.83
0.65037	1.8213
0.65197	1.8213
0.65357	1.8213
0.65517	1.8213
0.65677	1.83
0.65837	1.83
0.65997	1.8213
0.66157	1.8213
0.66317	1.83
0.66477	1.83
0.66637	1.83
0.66797	1.83
0.66957	1.8213
0.67117	1.8213
0.67277	1.8213
0.67437	1.83
0.67597	1.8213
0.67757	1.83
0.67917	1.83
0.68077	1.8213
0.68237	1.8213
0.68397	1.83
0.68557	1.8213
0.68717	1.83
0.68877	1.8387
0.69037	1.83
0.69197	1.8387
0.69357	1.83
0.69517	1.83
0.69677	1.83
0.69837	1.83
0.69997	1.8387
0.70157	1.83
0.70317	1.83
0.70477	1.83
0.70637	1.83
0.70797	1.83
0.70957	1.8387
0.71117	1.83
0.71277	1.83
0.71437	1.8387
0.71597	1.83
0.71757	1.8387
0.71917	1.8387
0.72077	1.8387
0.72237	1.83
0.72397	1.83
0.72557	1.83
0.72717	1.8387
0.72877	1.83
0.73037	1.8387
0.73197	1.8387
0.73357	1.8387
0.73517	1.8387
0.73677	1.8387
0.73837	1.8387
0.73997	1.8387
0.74157	1.8387
0.74317	1.8387
0.74477	1.8387
0.74637	1.8387
0.74797	1.8387
0.74957	1.8387
0.75117	1.8387
0.75277	1.8474
0.75437	1.8387
0.75597	1.8387
0.75757	1.8387
0.75917	1.8387
0.76077	1.8474
0.76237	1.8387
0.76397	1.8387
0.76557	1.8387
0.76717	1.8387
0.76877	1.8474
0.77037	1.8387
0.77197	1.8387
0.77357	1.8474
0.77517	1.8474
0.77677	1.8474
0.77837	1.8474
0.77997	1.8387
0.78157	1.8474
0.78317	1.8474
0.78477	1.8474
0.78637	1.8474
0.78797	1.8387
0.78957	1.8474
0.79117	1.8474
0.79277	1.8474
0.79437	1.8387
0.79597	1.8474
0.79757	1.8387
0.79917	1.8387
0.80077	1.8474
0.80237	1.8474
0.80397	1.8562
0.80557	1.8387
0.80717	1.8387
0.80877	1.8387
0.81037	1.8474
0.81197	1.8562
0.81357	1.8562
0.81517	1.8474
0.81677	1.8474
0.81837	1.8474
0.81997	1.8474
0.82157	1.8562
0.82317	1.8474
0.82477	1.8474
0.82637	1.8474
0.82797	1.8474
0.82957	1.8474
0.83117	1.8474
0.83277	1.8562
0.83437	1.8562
0.83597	1.8474
0.83757	1.8474
0.83917	1.8474
0.84077	1.8474
0.84237	1.8562
0.84397	1.8562
0.84557	1.8562
0.84717	1.8474
0.84877	1.8474
0.85037	1.8474
0.85197	1.8562
0.85357	1.8562
0.85517	1.8562
0.85677	1.8474
0.85837	1.8562
0.85997	1.8474
0.86157	1.8562
0.86317	1.8562
0.86477	1.8562
0.86637	1.8562
0.86797	1.8562
0.86957	1.8562
0.87117	1.8562
0.87277	1.8562
0.87437	1.8562
0.87597	1.8562
0.87757	1.8562
0.87917	1.8474
0.88077	1.8562
0.88237	1.8562
0.88397	1.8562
0.88557	1.8562
0.88717	1.8562
0.88877	1.8562
0.89037	1.8562
0.89197	1.8562
0.89357	1.8562
0.89517	1.8649
0.89677	1.8649
0.89837	1.8649
0.89997	1.8562
0.90157	1.8562
0.90317	1.8562
0.90477	1.8649
0.90637	1.8649
0.90797	1.8562
0.90957	1.8562
0.91117	1.8562
0.91277	1.8649
0.91437	1.8649
0.91597	1.8649
0.91757	1.8562
0.91917	1.8562
0.92077	1.8562
0.92237	1.8562
0.92397	1.8649
0.92557	1.8649
0.92717	1.8649
0.92877	1.8649
0.93037	1.8562
0.93197	1.8562
0.93357	1.8649
0.93517	1.8649
0.93677	1.8649
0.93837	1.8649
0.93997	1.8649
0.94157	1.8649
0.94317	1.8562
0.94477	1.8649
0.94637	1.8649
0.94797	1.8649
0.94957	1.8649
0.95117	1.8562
0.95277	1.8649
0.95437	1.8649
0.95597	1.8737
0.95757	1.8649
0.95917	1.8649
0.96077	1.8562
0.96237	1.8562
0.96397	1.8649
0.96557	1.8649
0.96717	1.8649
0.96877	1.8649
0.97037	1.8649
0.97197	1.8649
0.97357	1.8649
0.97517	1.8649
0.97677	1.8649
0.97837	1.8737
0.97997	1.8649
0.98157	1.8649
0.98317	1.8649
0.98477	1.8737
0.98637	1.8649
0.98797	1.8737
0.98957	1.8649
0.99117	1.8649
0.99277	1.8649
0.99437	1.8649
0.99597	1.8649
0.99757	1.8649
0.99917	1.8649
1.0008	1.8649
1.0024	1.8649
1.004	1.8649
1.0056	1.8649
1.0072	1.8737
1.0088	1.8737
1.0104	1.8649
1.012	1.8649
1.0136	1.8649
1.0152	1.8649
1.0168	1.8649
1.0184	1.8737
1.02	1.8649
1.0216	1.8649
1.0232	1.8737
1.0248	1.8737
1.0264	1.8737
1.028	1.8737
1.0296	1.8737
1.0312	1.8737
1.0328	1.8737
1.0344	1.8737
1.036	1.8737
1.0376	1.8737
1.0392	1.8737
1.0408	1.8649
1.0424	1.8649
1.044	1.8737
1.0456	1.8737
1.0472	1.8737
1.0488	1.8737
1.0504	1.8737
1.052	1.8737
1.0536	1.8737
1.0552	1.8649
1.0568	1.8737
1.0584	1.8737
1.06	1.8737
1.0616	1.8737
1.0632	1.8737
1.0648	1.8737
1.0664	1.8737
1.068	1.8737
1.0696	1.8825
1.0712	1.8825
1.0728	1.8737
1.0744	1.8737
1.076	1.8737
1.0776	1.8737
1.0792	1.8825
1.0808	1.8737
1.0824	1.8737
1.084	1.8737
1.0856	1.8737
1.0872	1.8737
1.0888	1.8737
1.0904	1.8737
1.092	1.8737
1.0936	1.8737
1.0952	1.8737
1.0968	1.8825
1.0984	1.8737
1.1	1.8737
1.1016	1.8825
1.1032	1.8737
1.1048	1.8737
1.1064	1.8737
1.108	1.8737
1.1096	1.8825
1.1112	1.8737
1.1128	1.8825
1.1144	1.8825
1.116	1.8737
1.1176	1.8737
1.1192	1.8825
1.1208	1.8825
1.1224	1.8825
1.124	1.8737
1.1256	1.8737
1.1272	1.8737
1.1288	1.8737
1.1304	1.8825
1.132	1.8825
1.1336	1.8825
1.1352	1.8737
1.1368	1.8825
1.1384	1.8825
1.14	1.8825
1.1416	1.8737
1.1432	1.8825
1.1448	1.8737
1.1464	1.8825
1.148	1.8825
1.1496	1.8737
1.1512	1.8825
1.1528	1.8825
1.1544	1.8825
1.156	1.8825
1.1576	1.8825
1.1592	1.8737
1.1608	1.8825
1.1624	1.8914
1.164	1.8825
1.1656	1.8825
1.1672	1.8737
1.1688	1.8737
1.1704	1.8737
1.172	1.8825
1.1736	1.8914
1.1752	1.8825
1.1768	1.8737
1.1784	1.8737
1.18	1.8737
1.1816	1.8825
1.1832	1.8825
1.1848	1.8825
1.1864	1.8825
1.188	1.8825
1.1896	1.8825
1.1912	1.8825
1.1928	1.8825
1.1944	1.8825
1.196	1.8825
1.1976	1.8825
1.1992	1.8825
1.2008	1.8825
1.2024	1.8825
1.204	1.8825
1.2056	1.8914
1.2072	1.8825
1.2088	1.8825
1.2104	1.8825
1.212	1.8737
1.2136	1.8914
1.2152	1.8914
1.2168	1.8825
1.2184	1.8737
1.22	1.8825
1.2216	1.8825
1.2232	1.8914
1.2248	1.8914
1.2264	1.8914
1.228	1.8825
1.2296	1.8825
1.2312	1.8914
1.2328	1.8825
1.2344	1.8914
1.236	1.8914
1.2376	1.8825
1.2392	1.8825
1.2408	1.8825
1.2424	1.8825
1.244	1.8825
1.2456	1.8914
1.2472	1.8914
1.2488	1.8914
1.2504	1.8825
1.252	1.8825
1.2536	1.8825
1.2552	1.8825
1.2568	1.8914
1.2584	1.8737
1.26	1.8825
1.2616	1.8825
1.2632	1.8825
1.2648	1.8914
1.2664	1.8914
1.268	1.8914
1.2696	1.8825
1.2712	1.8825
1.2728	1.8914
1.2744	1.9003
1.276	1.8914
1.2776	1.8914
1.2792	1.8825
1.2808	1.8825
1.2824	1.8825
1.284	1.8914
1.2856	1.8914
1.2872	1.8825
1.2888	1.8825
1.2904	1.8825
1.292	1.8825
1.2936	1.8825
1.2952	1.8914
1.2968	1.8914
1.2984	1.8825
1.3	1.8914
1.3016	1.8825
1.3032	1.8825
1.3048	1.8825
1.3064	1.8914
1.308	1.8914
1.3096	1.8914
1.3112	1.8914
1.3128	1.8825
1.3144	1.8914
1.316	1.8914
1.3176	1.8914
1.3192	1.8914
1.3208	1.8914
1.3224	1.8825
1.324	1.8914
1.3256	1.8914
1.3272	1.8825
1.3288	1.8914
1.3304	1.8825
1.332	1.8825
1.3336	1.8914
1.3352	1.8914
1.3368	1.8914
1.3384	1.8914
1.34	1.8914
1.3416	1.8825
1.3432	1.8914
1.3448	1.8914
1.3464	1.8914
1.348	1.8914
1.3496	1.8914
1.3512	1.8914
1.3528	1.8914
1.3544	1.8914
1.356	1.8914
1.3576	1.8914
1.3592	1.8914
1.3608	1.8825
1.3624	1.8914
1.364	1.8914
1.3656	1.8914
1.3672	1.8914
1.3688	1.8914
1.3704	1.8914
1.372	1.8914
1.3736	1.8914
1.3752	1.8914
1.3768	1.8914
1.3784	1.8914
1.38	1.8914
1.3816	1.8914
1.3832	1.8914
1.3848	1.8914
1.3864	1.8914
1.388	1.8914
1.3896	1.9003
1.3912	1.8914
1.3928	1.8914
1.3944	1.8914
1.396	1.8914
1.3976	1.9003
1.3992	1.9003
1.4008	1.9003
1.4024	1.8914
1.404	1.8914
1.4056	1.8914
1.4072	1.9003
1.4088	1.8914
1.4104	1.9003
1.412	1.9003
1.4136	1.8914
1.4152	1.9003
1.4168	1.8914
1.4184	1.8914
1.42	1.8914
1.4216	1.8914
1.4232	1.9003
1.4248	1.8914
1.4264	1.8914
1.428	1.8914
1.4296	1.9003
1.4312	1.9003
1.4328	1.9003
1.4344	1.8914
1.436	1.8914
1.4376	1.9003
1.4392	1.9003
1.4408	1.9003
1.4424	1.9003
1.444	1.9003
1.4456	1.8914
1.4472	1.8914
1.4488	1.9003
1.4504	1.8914
1.452	1.8914
1.4536	1.9003
1.4552	1.8914
1.4568	1.8914
1.4584	1.8914
1.46	1.8914
1.4616	1.8914
1.4632	1.8914
1.4648	1.8914
1.4664	1.8914
1.468	1.8914
1.4696	1.8914
1.4712	1.8914
1.4728	1.8914
1.4744	1.9003
1.476	1.9003
1.4776	1.8914
1.4792	1.8914
1.4808	1.9091
1.4824	1.9091
1.484	1.9003
1.4856	1.8914
1.4872	1.9003
1.4888	1.8914
1.4904	1.8914
1.492	1.9003
1.4936	1.9003
1.4952	1.9003
1.4968	1.8914
1.4984	1.9003
1.5	1.9003
1.5016	1.9003
1.5032	1.9003
1.5048	1.9003
1.5064	1.9003
1.508	1.8914
1.5096	1.9003
1.5112	1.9003
1.5128	1.9003
1.5144	1.9003
1.516	1.9003
1.5176	1.9003
1.5192	1.9003
1.5208	1.9003
1.5224	1.9003
1.524	1.9091
1.5256	1.9091
1.5272	1.9003
1.5288	1.8914
1.5304	1.9003
1.532	1.9003
1.5336	1.9003
1.5352	1.9091
1.5368	1.9003
1.5384	1.9003
1.54	1.9003
1.5416	1.9003
1.5432	1.9091
1.5448	1.9091
1.5464	1.8914
1.548	1.8914
1.5496	1.9003
1.5512	1.9003
1.5528	1.9091
1.5544	1.9003
1.556	1.9003
1.5576	1.9003
1.5592	1.9003
1.5608	1.9003
1.5624	1.9003
1.564	1.9003
1.5656	1.9091
1.5672	1.9003
1.5688	1.9003
1.5704	1.9003
1.572	1.9003
1.5736	1.9003
1.5752	1.9091
1.5768	1.9003
1.5784	1.9091
1.58	1.9003
1.5816	1.9003
1.5832	1.9003
1.5848	1.9003
1.5864	1.9003
1.588	1.9003
1.5896	1.8914
1.5912	1.9003
1.5928	1.9091
1.5944	1.9091
1.596	1.9091
1.5976	1.9003
1.5992	1.9003
1.6008	1.9003
1.6024	1.9003
1.604	1.9091
1.6056	1.9091
1.6072	1.9003
1.6088	1.9003
1.6104	1.9003
1.612	1.9091
1.6136	1.9091
1.6152	1.9003
1.6168	1.9003
1.6184	1.9091
1.62	1.9091
1.6216	1.9003
1.6232	1.9003
1.6248	1.9091
1.6264	1.9003
1.628	1.9003
1.6296	1.9003
1.6312	1.9003
1.6328	1.9003
1.6344	1.9091
1.636	1.9091
1.6376	1.9091
1.6392	1.9091
1.6408	1.9003
1.6424	1.9003
1.644	1.9091
1.6456	1.9091
1.6472	1.9181
1.6488	1.9003
1.6504	1.9091
1.652	1.9003
1.6536	1.9091
1.6552	1.9091
1.6568	1.9091
1.6584	1.9091
1.66	1.9003
1.6616	1.9091
1.6632	1.9091
1.6648	1.9091
1.6664	1.9091
1.668	1.9091
1.6696	1.9091
1.6712	1.9003
1.6728	1.9091
1.6744	1.9003
1.676	1.9091
1.6776	1.9091
1.6792	1.9091
1.6808	1.9091
1.6824	1.9091
1.684	1.9003
1.6856	1.9003
1.6872	1.9091
1.6888	1.9091
1.6904	1.9091
1.692	1.9003
1.6936	1.9091
1.6952	1.9091
1.6968	1.9091
1.6984	1.9091
1.7	1.9091
1.7016	1.9003
1.7032	1.9003
1.7048	1.9091
1.7064	1.9091
1.708	1.9091
1.7096	1.9003
1.7112	1.9003
1.7128	1.9003
1.7144	1.9003
1.716	1.9091
1.7176	1.9091
1.7192	1.9091
1.7208	1.9091
1.7224	1.9091
1.724	1.9091
1.7256	1.9091
1.7272	1.9091
1.7288	1.9091
1.7304	1.9091
1.732	1.9091
1.7336	1.9091
1.7352	1.9091
1.7368	1.9091
1.7384	1.9091
1.74	1.9091
1.7416	1.9091
1.7432	1.9091
1.7448	1.9091
1.7464	1.9091
1.748	1.9091
1.7496	1.9091
1.7512	1.9091
1.7528	1.9091
1.7544	1.9003
1.756	1.9003
1.7576	1.9091
1.7592	1.9091
1.7608	1.9091
1.7624	1.9181
1.764	1.9003
1.7656	1.9091
1.7672	1.9091
1.7688	1.9181
1.7704	1.9091
1.772	1.9181
1.7736	1.9181
1.7752	1.9091
1.7768	1.9181
1.7784	1.9091
1.78	1.9091
1.7816	1.9091
1.7832	1.9091
1.7848	1.9181
1.7864	1.9091
1.788	1.9091
1.7896	1.9003
1.7912	1.9091
1.7928	1.9091
1.7944	1.9091
1.796	1.9091
1.7976	1.9091
1.7992	1.9091
1.8008	1.9091
1.8024	1.9181
1.804	1.9091
1.8056	1.9091
1.8072	1.9091
1.8088	1.9091
1.8104	1.9181
1.812	1.9181
1.8136	1.9091
1.8152	1.9091
1.8168	1.9181
1.8184	1.9091
1.82	1.9091
1.8216	1.9091
1.8232	1.9091
1.8248	1.9091
1.8264	1.9091
1.828	1.9091
1.8296	1.9091
1.8312	1.9091
1.8328	1.9091
1.8344	1.9091
1.836	1.9091
1.8376	1.9003
1.8392	1.9091
1.8408	1.9091
1.8424	1.9091
1.844	1.9181
1.8456	1.9181
1.8472	1.9091
1.8488	1.9091
1.8504	1.9091
1.852	1.9091
1.8536	1.9181
1.8552	1.9091
1.8568	1.9091
1.8584	1.9091
1.86	1.9091
1.8616	1.9091
1.8632	1.9181
1.8648	1.9091
1.8664	1.9091
1.868	1.9181
1.8696	1.9091
1.8712	1.9181
1.8728	1.9091
1.8744	1.9091
1.876	1.9091
1.8776	1.9091
1.8792	1.9091
1.8808	1.9091
1.8824	1.9091
1.884	1.9181
1.8856	1.9181
1.8872	1.9181
1.8888	1.9091
1.8904	1.9091
1.892	1.9091
1.8936	1.9181
1.8952	1.9181
1.8968	1.9181
1.8984	1.9091
1.9	1.9091
1.9016	1.9181
1.9032	1.9181
1.9048	1.9181
1.9064	1.9181
1.908	1.9091
1.9096	1.9091
1.9112	1.9181
1.9128	1.9181
1.9144	1.9181
1.916	1.9091
1.9176	1.9181
1.9192	1.9091
1.9208	1.9091
1.9224	1.9181
1.924	1.9181
1.9256	1.9181
1.9272	1.9091
1.9288	1.9181
1.9304	1.9181
1.932	1.9181
1.9336	1.9091
1.9352	1.9091
1.9368	1.9181
1.9384	1.9091
1.94	1.9091
1.9416	1.9091
1.9432	1.9091
1.9448	1.9181
1.9464	1.9181
1.948	1.9181
1.9496	1.9091
1.9512	1.9091
1.9528	1.9091
1.9544	1.9181
1.956	1.9181
1.9576	1.9181
1.9592	1.9091
1.9608	1.9091
1.9624	1.9091
1.964	1.9091
1.9656	1.9181
1.9672	1.9181
1.9688	1.9181
1.9704	1.9091
1.972	1.9091
1.9736	1.9181
1.9752	1.9181
1.9768	1.9181
1.9784	1.9181
1.98	1.9181
1.9816	1.9181
1.9832	1.9181
1.9848	1.9181
1.9864	1.9181
1.988	1.9181
1.9896	1.9091
1.9912	1.9181
1.9928	1.9091
1.9944	1.9181
1.996	1.9181
1.9976	1.9181
1.9992	1.9181
2.0008	1.9181
2.0024	1.9091
2.004	1.9091
2.0056	1.927
2.0072	1.9181
2.0088	1.927
2.0104	1.9181
2.012	1.9181
2.0136	1.9181
2.0152	1.9181
2.0168	1.9181
2.0184	1.927
2.02	1.9181
2.0216	1.9181
2.0232	1.9181
2.0248	1.9181
2.0264	1.9181
2.028	1.9181
2.0296	1.9181
2.0312	1.9181
2.0328	1.9181
2.0344	1.9181
2.036	1.9091
2.0376	1.9181
2.0392	1.9181
2.0408	1.9181
2.0424	1.9181
2.044	1.9091
2.0456	1.9091
2.0472	1.9181
2.0488	1.9181
2.0504	1.9181
2.052	1.9181
2.0536	1.9091
2.0552	1.9181
2.0568	1.9181
2.0584	1.9181
2.06	1.9181
2.0616	1.9181
2.0632	1.9091
2.0648	1.9181
2.0664	1.9181
2.068	1.9181
2.0696	1.9181
2.0712	1.9091
2.0728	1.9091
2.0744	1.9181
2.076	1.9181
2.0776	1.9181
2.0792	1.9091
2.0808	1.9181
2.0824	1.9181
2.084	1.9091
2.0856	1.9091
2.0872	1.9181
2.0888	1.9181
2.0904	1.9181
2.092	1.9181
2.0936	1.9181
2.0952	1.9181
2.0968	1.9181
2.0984	1.9181
2.1	1.9181
2.1016	1.9181
2.1032	1.9181
2.1048	1.9181
2.1064	1.9181
2.108	1.9181
2.1096	1.9181
2.1112	1.927
2.1128	1.9181
2.1144	1.9181
2.116	1.9181
2.1176	1.9181
2.1192	1.9181
2.1208	1.9181
2.1224	1.9181
2.124	1.9181
2.1256	1.9181
2.1272	1.9181
2.1288	1.9181
2.1304	1.927
2.132	1.9181
2.1336	1.9181
2.1352	1.9181
2.1368	1.9181
2.1384	1.9181
2.14	1.9181
2.1416	1.9181
2.1432	1.9181
2.1448	1.9181
2.1464	1.927
2.148	1.9181
2.1496	1.9181
2.1512	1.927
2.1528	1.9181
2.1544	1.9181
2.156	1.9181
2.1576	1.9181
2.1592	1.9091
2.1608	1.9181
2.1624	1.927
2.164	1.927
2.1656	1.9181
2.1672	1.9181
2.1688	1.9181
2.1704	1.9181
2.172	1.927
2.1736	1.927
2.1752	1.9181
2.1768	1.9181
2.1784	1.9181
2.18	1.927
2.1816	1.927
2.1832	1.927
2.1848	1.9181
2.1864	1.9181
2.188	1.9181
2.1896	1.9181
2.1912	1.9181
2.1928	1.9181
2.1944	1.9181
2.196	1.9181
2.1976	1.9181
2.1992	1.9181
2.2008	1.9181
2.2024	1.9181
2.204	1.927
2.2056	1.9181
2.2072	1.9181
2.2088	1.9091
2.2104	1.9181
2.212	1.9181
2.2136	1.9181
2.2152	1.927
2.2168	1.9181
2.2184	1.9181
2.22	1.9181
2.2216	1.927
2.2232	1.927
2.2248	1.927
2.2264	1.9181
2.228	1.9181
2.2296	1.927
2.2312	1.927
2.2328	1.927
2.2344	1.9181
2.236	1.9181
2.2376	1.9181
2.2392	1.9181
2.2408	1.927
2.2424	1.9181
2.244	1.9181
2.2456	1.927
2.2472	1.927
2.2488	1.927
2.2504	1.9181
2.252	1.9181
2.2536	1.9181
2.2552	1.927
2.2568	1.927
2.2584	1.927
2.26	1.9181
2.2616	1.9181
2.2632	1.9181
2.2648	1.927
2.2664	1.927
2.268	1.927
2.2696	1.9181
2.2712	1.9181
2.2728	1.927
2.2744	1.927
2.276	1.927
2.2776	1.9181
2.2792	1.9181
2.2808	1.9181
2.2824	1.9181
2.284	1.927
2.2856	1.927
2.2872	1.9181
2.2888	1.9181
2.2904	1.9181
2.292	1.9181
2.2936	1.9181
2.2952	1.9181
2.2968	1.927
2.2984	1.927
2.3	1.9181
2.3016	1.927
2.3032	1.9181
2.3048	1.927
2.3064	1.927
2.308	1.9181
2.3096	1.9181
2.3112	1.9181
2.3128	1.9181
2.3144	1.927
2.316	1.927
2.3176	1.9181
2.3192	1.9181
2.3208	1.9181
2.3224	1.9181
2.324	1.9181
2.3256	1.9181
2.3272	1.927
2.3288	1.9181
2.3304	1.9181
2.332	1.9181
2.3336	1.927
2.3352	1.927
2.3368	1.927
2.3384	1.9181
2.34	1.927
2.3416	1.9181
2.3432	1.9181
2.3448	1.927
2.3464	1.9181
2.348	1.927
2.3496	1.9181
2.3512	1.9181
2.3528	1.927
2.3544	1.927
2.356	1.927
2.3576	1.927
2.3592	1.927
2.3608	1.9181
2.3624	1.927
2.364	1.9181
2.3656	1.9181
2.3672	1.927
2.3688	1.9181
2.3704	1.9181
2.372	1.9181
2.3736	1.9181
2.3752	1.927
2.3768	1.927
2.3784	1.927
2.38	1.927
2.3816	1.9181
2.3832	1.927
2.3848	1.927
2.3864	1.927
2.388	1.936
2.3896	1.927
2.3912	1.9181
2.3928	1.9181
2.3944	1.927
2.396	1.927
2.3976	1.927
2.3992	1.927
2.4008	1.927
2.4024	1.9181
2.404	1.9181
2.4056	1.927
2.4072	1.927
2.4088	1.927
2.4104	1.927
2.412	1.9181
2.4136	1.927
2.4152	1.9181
2.4168	1.9181
2.4184	1.927
2.42	1.927
2.4216	1.927
2.4232	1.927
2.4248	1.9181
2.4264	1.927
2.428	1.927
2.4296	1.936
2.4312	1.927
2.4328	1.9181
2.4344	1.9181
2.436	1.927
2.4376	1.927
2.4392	1.927
2.4408	1.9181
2.4424	1.927
2.444	1.9181
2.4456	1.9181
2.4472	1.927
2.4488	1.927
2.4504	1.927
2.452	1.9181
2.4536	1.927
2.4552	1.927
2.4568	1.927
2.4584	1.9181
2.46	1.927
2.4616	1.9181
2.4632	1.9181
2.4648	1.927
2.4664	1.927
2.468	1.9181
2.4696	1.927
2.4712	1.927
2.4728	1.927
2.4744	1.927
2.476	1.9181
2.4776	1.927
2.4792	1.927
2.4808	1.927
2.4824	1.927
2.484	1.927
2.4856	1.927
2.4872	1.9181
2.4888	1.927
2.4904	1.927
2.492	1.927
2.4936	1.927
2.4952	1.927
2.4968	1.927
2.4984	1.927
2.5	1.936
2.5016	1.927
2.5032	1.927
2.5048	1.936
2.5064	1.927
2.508	1.936
2.5096	1.927
2.5112	1.927
2.5128	1.927
2.5144	1.927
2.516	1.936
2.5176	1.927
2.5192	1.9181
2.5208	1.927
2.5224	1.927
2.524	1.927
2.5256	1.927
2.5272	1.9181
2.5288	1.9181
2.5304	1.927
2.532	1.927
2.5336	1.927
2.5352	1.927
2.5368	1.9181
2.5384	1.9181
2.54	1.9181
2.5416	1.927
2.5432	1.927
2.5448	1.927
2.5464	1.9181
2.548	1.927
2.5496	1.927
2.5512	1.927
2.5528	1.927
2.5544	1.9181
2.556	1.927
2.5576	1.9181
2.5592	1.927
2.5608	1.927
2.5624	1.9181
2.564	1.927
2.5656	1.927
2.5672	1.927
2.5688	1.9181
2.5704	1.9181
2.572	1.9181
2.5736	1.927
2.5752	1.927
2.5768	1.927
2.5784	1.9181
2.58	1.9181
2.5816	1.927
2.5832	1.927
2.5848	1.936
2.5864	1.927
2.588	1.927
2.5896	1.927
2.5912	1.936
2.5928	1.927
2.5944	1.936
2.596	1.936
2.5976	1.927
2.5992	1.927
2.6008	1.927
2.6024	1.936
2.604	1.936
2.6056	1.927
2.6072	1.936
2.6088	1.927
2.6104	1.927
2.612	1.927
2.6136	1.927
2.6152	1.936
2.6168	1.936
2.6184	1.927
2.62	1.927
2.6216	1.927
2.6232	1.927
2.6248	1.936
2.6264	1.936
2.628	1.936
2.6296	1.927
2.6312	1.927
2.6328	1.936
2.6344	1.936
2.636	1.936
2.6376	1.936
2.6392	1.927
2.6408	1.9181
2.6424	1.927
2.644	1.927
2.6456	1.936
2.6472	1.927
2.6488	1.927
2.6504	1.927
2.652	1.927
2.6536	1.927
2.6552	1.927
2.6568	1.927
2.6584	1.927
2.66	1.927
2.6616	1.9181
2.6632	1.927
2.6648	1.9181
2.6664	1.927
2.668	1.927
2.6696	1.927
2.6712	1.927
2.6728	1.927
2.6744	1.927
2.676	1.927
2.6776	1.927
2.6792	1.927
2.6808	1.927
2.6824	1.9181
2.684	1.9181
2.6856	1.927
2.6872	1.927
2.6888	1.927
2.6904	1.927
2.692	1.927
2.6936	1.927
2.6952	1.927
2.6968	1.936
2.6984	1.927
2.7	1.927
2.7016	1.927
2.7032	1.936
2.7048	1.936
2.7064	1.936
2.708	1.936
2.7096	1.927
2.7112	1.927
2.7128	1.927
2.7144	1.936
2.716	1.936
2.7176	1.936
2.7192	1.945
2.7208	1.936
2.7224	1.936
2.724	1.936
2.7256	1.936
2.7272	1.936
2.7288	1.936
2.7304	1.936
2.732	1.936
2.7336	1.927
2.7352	1.927
2.7368	1.936
2.7384	1.936
2.74	1.936
2.7416	1.936
2.7432	1.927
2.7448	1.927
2.7464	1.927
2.748	1.927
2.7496	1.936
2.7512	1.927
2.7528	1.927
2.7544	1.927
2.756	1.927
2.7576	1.927
2.7592	1.927
2.7608	1.927
2.7624	1.927
2.764	1.927
2.7656	1.927
2.7672	1.927
2.7688	1.927
2.7704	1.927
2.772	1.927
2.7736	1.927
2.7752	1.927
2.7768	1.9181
2.7784	1.927
2.78	1.927
2.7816	1.927
2.7832	1.927
2.7848	1.9181
2.7864	1.927
2.788	1.927
2.7896	1.927
2.7912	1.927
2.7928	1.927
2.7944	1.927
2.796	1.927
2.7976	1.936
2.7992	1.927
2.8008	1.927
2.8024	1.927
2.804	1.927
2.8056	1.927
2.8072	1.927
2.8088	1.936
2.8104	1.927
2.812	1.927
2.8136	1.927
2.8152	1.936
2.8168	1.936
2.8184	1.927
2.82	1.927
2.8216	1.927
2.8232	1.936
2.8248	1.927
2.8264	1.936
2.828	1.936
2.8296	1.936
2.8312	1.936
2.8328	1.936
2.8344	1.936
2.836	1.936
2.8376	1.927
2.8392	1.936
2.8408	1.945
2.8424	1.936
2.844	1.936
2.8456	1.927
2.8472	1.927
2.8488	1.927
2.8504	1.936
2.852	1.936
2.8536	1.936
2.8552	1.936
2.8568	1.936
2.8584	1.927
2.86	1.927
2.8616	1.936
2.8632	1.936
2.8648	1.936
2.8664	1.927
2.868	1.927
2.8696	1.936
2.8712	1.936
2.8728	1.927
2.8744	1.936
2.876	1.936
2.8776	1.927
2.8792	1.936
2.8808	1.927
2.8824	1.936
2.884	1.936
2.8856	1.936
2.8872	1.936
2.8888	1.927
2.8904	1.927
2.892	1.936
2.8936	1.927
2.8952	1.936
2.8968	1.927
2.8984	1.927
2.9	1.927
2.9016	1.927
2.9032	1.936
2.9048	1.936
2.9064	1.927
2.908	1.927
2.9096	1.927
2.9112	1.936
2.9128	1.936
2.9144	1.936
2.916	1.927
2.9176	1.927
2.9192	1.927
2.9208	1.927
2.9224	1.936
2.924	1.927
2.9256	1.936
2.9272	1.927
2.9288	1.927
2.9304	1.936
2.932	1.927
2.9336	1.927
2.9352	1.936
2.9368	1.927
2.9384	1.936
2.94	1.927
2.9416	1.927
2.9432	1.936
2.9448	1.936
2.9464	1.936
2.948	1.936
2.9496	1.927
2.9512	1.936
2.9528	1.936
2.9544	1.936
2.956	1.936
2.9576	1.936
2.9592	1.936
2.9608	1.927
2.9624	1.936
2.964	1.936
2.9656	1.936
2.9672	1.936
2.9688	1.936
2.9704	1.936
2.972	1.936
2.9736	1.945
2.9752	1.936
2.9768	1.936
2.9784	1.936
2.98	1.936
2.9816	1.936
2.9832	1.936
2.9848	1.936
2.9864	1.936
2.988	1.936
2.9896	1.927
2.9912	1.927
2.9928	1.936
2.9944	1.936
2.996	1.936
2.9976	1.936
2.9992	1.936
3.0008	1.936
3.0024	1.936
3.004	1.936
3.0056	1.936
3.0072	1.936
3.0088	1.927
3.0104	1.927
3.012	1.936
3.0136	1.936
3.0152	1.936
3.0168	1.936
3.0184	1.927
3.02	1.927
3.0216	1.936
3.0232	1.936
3.0248	1.936
3.0264	1.927
3.028	1.927
3.0296	1.927
3.0312	1.927
3.0328	1.927
3.0344	1.936
3.036	1.936
3.0376	1.936
3.0392	1.936
3.0408	1.936
3.0424	1.936
3.044	1.927
3.0456	1.936
3.0472	1.936
3.0488	1.936
3.0504	1.936
3.052	1.927
3.0536	1.927
3.0552	1.936
3.0568	1.936
3.0584	1.936
3.06	1.936
3.0616	1.936
3.0632	1.936
3.0648	1.936
3.0664	1.936
3.068	1.936
3.0696	1.927
3.0712	1.936
3.0728	1.936
3.0744	1.936
3.076	1.936
3.0776	1.936
3.0792	1.936
3.0808	1.945
3.0824	1.936
3.084	1.936
3.0856	1.936
3.0872	1.936
3.0888	1.936
3.0904	1.936
3.092	1.936
3.0936	1.936
3.0952	1.936
3.0968	1.936
3.0984	1.936
3.1	1.936
3.1016	1.936
3.1032	1.936
3.1048	1.936
3.1064	1.936
3.108	1.936
3.1096	1.936
3.1112	1.936
3.1128	1.936
3.1144	1.936
3.116	1.927
3.1176	1.936
3.1192	1.936
3.1208	1.936
3.1224	1.936
3.124	1.936
3.1256	1.936
3.1272	1.936
3.1288	1.936
3.1304	1.936
3.132	1.936
3.1336	1.945
3.1352	1.936
3.1368	1.936
3.1384	1.936
3.14	1.936
3.1416	1.936
3.1432	1.936
3.1448	1.936
3.1464	1.936
3.148	1.936
3.1496	1.936
3.1512	1.936
3.1528	1.936
3.1544	1.936
3.156	1.927
3.1576	1.927
3.1592	1.927
3.1608	1.936
3.1624	1.936
3.164	1.936
3.1656	1.927
3.1672	1.927
3.1688	1.936
3.1704	1.936
3.172	1.936
3.1736	1.936
3.1752	1.936
3.1768	1.936
3.1784	1.936
3.18	1.936
3.1816	1.936
3.1832	1.936
3.1848	1.936
3.1864	1.936
3.188	1.936
3.1896	1.936
3.1912	1.927
3.1928	1.936
3.1944	1.936
3.196	1.936
3.1976	1.936
3.1992	1.936
3.2008	1.936
3.2024	1.936
3.204	1.945
3.2056	1.945
3.2072	1.936
3.2088	1.936
3.2104	1.936
3.212	1.936
3.2136	1.945
3.2152	1.936
3.2168	1.936
3.2184	1.936
3.22	1.936
3.2216	1.945
3.2232	1.945
3.2248	1.936
3.2264	1.936
3.228	1.936
3.2296	1.936
3.2312	1.936
3.2328	1.936
3.2344	1.936
3.236	1.936
3.2376	1.936
3.2392	1.936
3.2408	1.936
3.2424	1.936
3.244	1.945
3.2456	1.936
3.2472	1.936
3.2488	1.936
3.2504	1.936
3.252	1.936
3.2536	1.936
3.2552	1.936
3.2568	1.936
3.2584	1.936
3.26	1.936
3.2616	1.936
3.2632	1.936
3.2648	1.936
3.2664	1.936
3.268	1.927
3.2696	1.936
3.2712	1.936
3.2728	1.936
3.2744	1.936
3.276	1.936
3.2776	1.927
3.2792	1.936
3.2808	1.936
3.2824	1.936
3.284	1.936
3.2856	1.936
3.2872	1.936
3.2888	1.936
3.2904	1.936
3.292	1.936
3.2936	1.936
3.2952	1.936
3.2968	1.945
3.2984	1.936
3.3	1.936
3.3016	1.936
3.3032	1.936
3.3048	1.936
3.3064	1.945
3.308	1.936
3.3096	1.936
3.3112	1.927
3.3128	1.936
3.3144	1.936
3.316	1.936
3.3176	1.936
3.3192	1.936
3.3208	1.936
3.3224	1.936
3.324	1.936
3.3256	1.945
3.3272	1.936
3.3288	1.936
3.3304	1.936
3.332	1.936
3.3336	1.936
3.3352	1.945
3.3368	1.936
3.3384	1.936
3.34	1.936
3.3416	1.936
3.3432	1.945
3.3448	1.936
3.3464	1.936
3.348	1.936
3.3496	1.936
3.3512	1.936
3.3528	1.936
3.3544	1.936
3.356	1.945
3.3576	1.936
3.3592	1.936
3.3608	1.936
3.3624	1.936
3.364	1.936
3.3656	1.936
3.3672	1.936
3.3688	1.945
3.3704	1.936
3.372	1.936
3.3736	1.936
3.3752	1.936
3.3768	1.936
3.3784	1.945
3.38	1.936
3.3816	1.936
3.3832	1.936
3.3848	1.936
3.3864	1.936
3.388	1.936
3.3896	1.936
3.3912	1.936
3.3928	1.936
3.3944	1.936
3.396	1.936
3.3976	1.936
3.3992	1.936
3.4008	1.936
3.4024	1.936
3.404	1.936
3.4056	1.936
3.4072	1.936
3.4088	1.936
3.4104	1.936
3.412	1.945
3.4136	1.936
3.4152	1.936
3.4168	1.936
3.4184	1.936
3.42	1.936
3.4216	1.936
3.4232	1.936
3.4248	1.936
3.4264	1.945
3.428	1.936
3.4296	1.945
3.4312	1.936
3.4328	1.936
3.4344	1.936
3.436	1.936
3.4376	1.936
3.4392	1.936
3.4408	1.936
3.4424	1.936
3.444	1.936
3.4456	1.936
3.4472	1.936
3.4488	1.936
3.4504	1.945
3.452	1.945
3.4536	1.945
3.4552	1.936
3.4568	1.936
3.4584	1.936
3.46	1.936
3.4616	1.936
3.4632	1.945
3.4648	1.936
3.4664	1.936
3.468	1.936
3.4696	1.936
3.4712	1.945
3.4728	1.945
3.4744	1.936
3.476	1.936
3.4776	1.936
3.4792	1.936
3.4808	1.945
3.4824	1.936
3.484	1.936
3.4856	1.936
3.4872	1.936
3.4888	1.945
3.4904	1.945
3.492	1.945
3.4936	1.945
3.4952	1.945
3.4968	1.936
3.4984	1.936
3.5	1.936
3.5016	1.936
3.5032	1.945
3.5048	1.945
3.5064	1.945
3.508	1.936
3.5096	1.936
3.5112	1.945
3.5128	1.945
3.5144	1.945
3.516	1.945
3.5176	1.936
3.5192	1.936
3.5208	1.945
3.5224	1.945
3.524	1.936
3.5256	1.936
3.5272	1.927
3.5288	1.936
3.5304	1.936
3.532	1.936
3.5336	1.936
3.5352	1.936
3.5368	1.945
3.5384	1.936
3.54	1.945
3.5416	1.945
3.5432	1.945
3.5448	1.945
3.5464	1.936
3.548	1.936
3.5496	1.936
3.5512	1.945
3.5528	1.936
3.5544	1.945
3.556	1.945
3.5576	1.936
3.5592	1.936
3.5608	1.936
3.5624	1.936
3.564	1.945
3.5656	1.945
3.5672	1.936
3.5688	1.936
3.5704	1.936
3.572	1.936
3.5736	1.945
3.5752	1.945
3.5768	1.936
3.5784	1.936
3.58	1.936
3.5816	1.936
3.5832	1.945
3.5848	1.945
3.5864	1.936
3.588	1.936
3.5896	1.936
3.5912	1.936
3.5928	1.945
3.5944	1.945
3.596	1.945
3.5976	1.936
3.5992	1.936


==> stabilita.csv <==
Timestamp	Phase
0.000000	1.641757
0.033333	1.641652
0.066667	1.641548
0.100000	1.640071
0.133333	1.639969
0.166667	1.641548
0.200000	1.643024
0.233333	1.642339
0.266667	1.644719
0.300000	1.644938
0.333333	1.645848
0.366667	1.648943
0.400000	1.646989
0.433333	1.648603
0.466667	1.651032
0.500000	1.650580
0.533333	1.651517
0.566667	1.652582
0.600000	1.652831
0.633333	1.652255
0.666667	1.655437
0.700000	1.654994
0.733333	1.655253
0.766667	1.655513
0.800000	1.656483
0.833333	1.654936
0.866667	1.655490
0.900000	1.654795
0.933333	1.655051
0.966667	1.656834
1.000000	1.656266
1.033333	1.657229
1.066667	1.657362
1.100000	1.658331
1.133333	1.656924
1.166667	1.657190
1.200000	1.659010
1.233333	1.657593
1.266667	1.658438
1.300000	1.657999
1.333333	1.657421
1.366667	1.658408
1.400000	1.656123
1.433333	1.656975
1.466667	1.657382
1.500000	1.657519
1.533333	1.656933
1.566667	1.657206
1.600000	1.657344
1.633333	1.657481
1.666667	1.655157
1.700000	1.656159
1.733333	1.656296
1.766667	1.656433
1.800000	1.653959
1.833333	1.655698
1.866667	1.654963
1.900000	1.653489
1.933333	1.652750
1.966667	1.652882
2.000000	1.653015
2.033333	1.653147
2.066667	1.653281
2.100000	1.653281
2.133333	1.651791
2.166667	1.652669
2.200000	1.653549
2.233333	1.653549
2.266667	1.652802
2.300000	1.652936
2.333333	1.652802
2.366667	1.652936
2.400000	1.651923
2.433333	1.652055
2.466667	1.652055
2.500000	1.652055
2.533333	1.652669
2.566667	1.652936
2.600000	1.652055
2.633333	1.651923
2.666667	1.652055
2.700000	1.652802
2.733333	1.652055
2.766667	1.652802
2.800000	1.652055
2.833333	1.652187
2.866667	1.651437
2.900000	1.652187
2.933333	1.651437
2.966667	1.652320
3.000000	1.652320
3.033333	1.652320
3.066667	1.651437
3.100000	1.652453
3.133333	1.652453
3.166667	1.651701
3.200000	1.651701
3.233333	1.651701
3.266667	1.651833
3.300000	1.651833
3.333333	1.651833
3.366667	1.651079
3.400000	1.651967
3.433333	1.651211
3.466667	1.651211
3.500000	1.651211
3.533333	1.651211
3.566667	1.650454
3.600000	1.651343
3.633333	1.650585
3.666667	1.650585
3.700000	1.650717
3.733333	1.649956
3.766667	1.650717
3.800000	1.649826
3.833333	1.649826
3.866667	1.649956
3.900000	1.650087
3.933333	1.650087
3.966667	1.650087
4.000000	1.649325
4.033333	1.649455
4.066667	1.649325
4.100000	1.649325
4.133333	1.649956
4.166667	1.650087
4.200000	1.649455
4.233333	1.649325
4.266667	1.649325
4.300000	1.649455
4.333333	1.650350
4.366667	1.648819
4.400000	1.648690
4.433333	1.648819
4.466667	1.648180
4.500000	1.649210
4.533333	1.648309
4.566667	1.649341
4.600000	1.649341
4.633333	1.649473
4.666667	1.649341
4.700000	1.649341
4.733333	1.647667
4.766667	1.649341
4.800000	1.647021
4.833333	1.647021
4.866667	1.647925
4.900000	1.647149
4.933333	1.648962
4.966667	1.648184
5.000000	1.648184
5.033333	1.647406
5.066667	1.647406
5.100000	1.648184
5.133333	1.646755
5.166667	1.646499
5.200000	1.647406
5.233333	1.648962
5.266667	1.647406
5.300000	1.647535
5.333333	1.648446
5.366667	1.645846
5.400000	1.646755
5.433333	1.646755
5.466667	1.646627
5.500000	1.648709
5.533333	1.647926
5.566667	1.647012
5.600000	1.647926
5.633333	1.647926
5.666667	1.647012
5.700000	1.647142
5.733333	1.648057
5.766667	1.647012
5.800000	1.647926
5.833333	1.647795
5.866667	1.647142
5.900000	1.646356
5.933333	1.648057
5.966667	1.647402
6.000000	1.647134
6.033333	1.646210
6.066667	1.646210
6.100000	1.648060
6.133333	1.646340
6.166667	1.648193
6.200000	1.645802
6.233333	1.647530
6.266667	1.646731
6.300000	1.646600
6.333333	1.647530
6.366667	1.646863
6.400000	1.646192
6.433333	1.645260
6.466667	1.647127
6.500000	1.647127
6.533333	1.647127
6.566667	1.647127
6.600000	1.647127
6.633333	1.646323
6.666667	1.645649
6.700000	1.646455
6.733333	1.647527
6.766667	1.647661
6.800000	1.645779
6.833333	1.646719
6.866667	1.646042
6.900000	1.646719
6.933333	1.646852
6.966667	1.647661
7.000000	1.645100
7.033333	1.646042
7.066667	1.645231
7.100000	1.647119
7.133333	1.645361
7.166667	1.646307
7.200000	1.645624
7.233333	1.645624
7.266667	1.646440
7.300000	1.647524
7.333333	1.646440
7.366667	1.646573
7.400000	1.646573
7.433333	1.646707
7.466667	1.645889
7.500000	1.646707
7.533333	1.646841
7.566667	1.645889
7.600000	1.646022
7.633333	1.646841
7.666667	1.645333
7.700000	1.647112
7.733333	1.646155
7.766667	1.647112
7.800000	1.646289
7.833333	1.646424
7.866667	1.646424
7.900000	1.646289
7.933333	1.645466
7.966667	1.647247
8.000000	1.646559
8.033333	1.646694
8.066667	1.646694
8.100000	1.646559
8.133333	1.647658
8.166667	1.646694
8.200000	1.646694
8.233333	1.646830
8.266667	1.645867
8.300000	1.646967
8.333333	1.646967
8.366667	1.646001
8.400000	1.645867
8.433333	1.646830
8.466667	1.645867
8.500000	1.646967
8.533333	1.646136
8.566667	1.646967
8.600000	1.646136
8.633333	1.646408
8.666667	1.646544
8.700000	1.646544
8.733333	1.646681
8.766667	1.645709
8.800000	1.645709
8.833333	1.647656
8.866667	1.646819
8.900000	1.646819
8.933333	1.645980
8.966667	1.645980
9.000000	1.645980
9.033333	1.646117
9.066667	1.645980
9.100000	1.646957
9.133333	1.646957
9.166667	1.647234
9.200000	1.646254
9.233333	1.647374
9.266667	1.648076
9.300000	1.647234
9.333333	1.647234
9.366667	1.647234
9.400000	1.646392
9.433333	1.646254
9.466667	1.646392
9.500000	1.646530
9.533333	1.646668
9.566667	1.646807
9.600000	1.646807
9.633333	1.646807
9.666667	1.646947
9.700000	1.646807
9.733333	1.646668
9.766667	1.647654
9.800000	1.646947
9.833333	1.646807
9.866667	1.647795
9.900000	1.646807
9.933333	1.647087
9.966667	1.647087


==> superficieFase.dat <==
PBC	PCD	fase	faseTeo

0.0000	0.0000	-0.3093	-0.1650
0.0250	0.0000	0.3200	0.1640
0.0500	0.0000	0.5762	0.4931
0.0750	0.0000	0.8891	0.8221
0.1000	0.0000	1.2125	1.1510
0.1250	0.0000	1.5411	1.4795
0.1500	0.0000	1.8465	1.8087
0.1750	0.0000	2.1758	2.1379
0.2000	0.0000	2.5070	2.4673
0.2250	0.0000	2.8308	2.7960
0.2500	0.0000	3.1024	3.1247
0.2750	0.0000	3.4979	3.4536
0.3000	0.0000	3.8290	3.7834
0.3250	0.0000	4.1567	4.1124
0.3500	0.0000	4.4771	4.4404
0.3750	0.0000	4.8014	4.7697
0.4000	0.0000	5.1210	5.0990
0.4249	0.0000	5.4412	5.4273
0.4500	0.0000	5.7616	5.7576

0.0000	0.0252	-0.3813	-0.3858
0.0250	0.0252	-0.0868	-0.0568
0.0500	0.0252	0.2874	0.2723
0.0750	0.0252	0.6096	0.6013
0.1000	0.0252	0.9385	0.9302
0.1250	0.0252	1.2689	1.2587
0.1500	0.0252	1.5970	1.5879
0.1750	0.0252	1.9246	1.9172
0.2000	0.0252	2.2527	2.2465
0.2250	0.0252	2.5826	2.5752
0.2500	0.0252	2.9049	2.9039
0.2750	0.0252	3.2392	3.2328
0.3000	0.0252	3.5731	3.5626
0.3250	0.0252	3.9015	3.8916
0.3500	0.0252	4.2219	4.2197
0.3750	0.0252	4.5474	4.5489
0.4000	0.0252	4.8702	4.8782
0.4249	0.0252	5.1899	5.2066
0.4500	0.0252	5.5137	5.5368

0.0000	0.0499	-0.6031	-0.6030
0.0250	0.0499	-0.3038	-0.2740
0.0500	0.0499	0.1054	0.0551
0.0750	0.0499	0.3817	0.3842
0.1000	0.0499	0.7020	0.7130
0.1250	0.0499	1.0274	1.0415
0.1500	0.0499	1.3528	1.3707
0.1750	0.0499	1.6755	1.7000
0.2000	0.0499	2.0043	2.0293
0.2250	0.0499	2.3326	2.3580
0.2500	0.0499	2.6606	2.6868
0.2750	0.0499	2.9952	3.0156
0.3000	0.0499	3.3248	3.3455
0.3250	0.0499	3.6521	3.6744
0.3500	0.0499	3.9771	4.0025
0.3750	0.0499	4.3013	4.3317
0.4000	0.0499	4.6253	4.6610
0.4249	0.0499	4.9487	4.9894
0.4500	0.0499	5.2725	5.3197

0.0000	0.0749	-0.8199	-0.8222
0.0250	0.0749	-0.5216	-0.4932
0.0500	0.0749	-0.2187	-0.1641
0.0750	0.0749	0.1861	0.1649
0.1000	0.0749	0.4770	0.4938
0.1250	0.0749	0.7949	0.8223
0.1500	0.0749	1.1157	1.1515
0.1750	0.0749	1.4372	1.4807
0.2000	0.0749	1.7652	1.8101
0.2250	0.0749	2.0898	2.1388
0.2500	0.0749	2.4252	2.4675
0.2750	0.0749	2.7482	2.7964
0.3000	0.0749	3.0709	3.1262
0.3250	0.0749	3.4106	3.4552
0.3500	0.0749	3.7352	3.7832
0.3750	0.0749	4.0603	4.1125
0.4000	0.0749	4.3850	4.4418
0.4249	0.0749	4.7084	4.7701
0.4500	0.0749	5.0321	5.1004

0.0000	0.1000	-1.0399	-1.0419
0.0250	0.1000	-0.7397	-0.7129
0.0500	0.1000	-0.4173	-0.3838
0.0750	0.1000	-0.1077	-0.0548
0.1000	0.1000	0.2264	0.2741
0.1250	0.1000	0.5512	0.6026
0.1500	0.1000	0.8754	0.9318
0.1750	0.1000	1.1969	1.2611
0.2000	0.1000	1.5241	1.5904
0.2250	0.1000	1.8529	1.9191
0.2500	0.1000	2.1823	2.2478
0.2750	0.1000	2.5122	2.5767
0.3000	0.1000	2.8372	2.9065
0.3250	0.1000	3.1785	3.2355
0.3500	0.1000	3.4909	3.5636
0.3750	0.1000	3.8156	3.8928
0.4000	0.1000	4.1376	4.2221
0.4249	0.1000	4.4585	4.5504
0.4500	0.1000	4.7799	4.8807

0.0000	0.1247	-1.2523	-1.2583
0.0250	0.1247	-0.9557	-0.9293
0.0500	0.1247	-0.6376	-0.6002
0.0750	0.1247	-0.3129	-0.2712
0.1000	0.1247	0.0000	0.0577
0.1250	0.1247	0.3242	0.3862
0.1500	0.1247	0.6463	0.7154
0.1750	0.1247	0.9683	1.0446
0.2000	0.1247	1.2969	1.3740
0.2250	0.1247	1.6223	1.7027
0.2500	0.1247	1.9505	2.0314
0.2750	0.1247	2.2767	2.3603
0.3000	0.1247	2.6011	2.6901
0.3250	0.1247	2.9280	3.0191
0.3500	0.1247	3.2528	3.3471
0.3750	0.1247	3.5793	3.6764
0.4000	0.1247	3.9029	4.0057
0.4249	0.1247	4.2203	4.3340
0.4500	0.1247	4.5435	4.6643

0.0000	0.1503	-1.4760	-1.4833
0.0250	0.1503	-1.1814	-1.1543
0.0500	0.1503	-0.8608	-0.8253
0.0750	0.1503	-0.5392	-0.4962
0.1000	0.1503	-0.2191	-0.1673
0.1250	0.1503	0.0880	0.1611
0.1500	0.1503	0.4123	0.4903
0.1750	0.1503	0.7393	0.8196
0.2000	0.1503	1.0639	1.1489
0.2250	0.1503	1.3855	1.4777
0.2500	0.1503	1.7103	1.8064
0.2750	0.1503	2.0327	2.1352
0.3000	0.1503	2.3512	2.4651
0.3250	0.1503	2.6780	2.7941
0.3500	0.1503	3.0006	3.1221
0.3750	0.1503	3.3282	3.4513
0.4000	0.1503	3.6566	3.7807
0.4249	0.1503	3.9809	4.1090
0.4500	0.1503	4.3003	4.4393

0.0000	0.1746	-1.6738	-1.6965
0.0250	0.1746	-1.3856	-1.3675
0.0500	0.1746	-1.0712	-1.0384
0.0750	0.1746	-0.7522	-0.7094
0.1000	0.1746	-0.4319	-0.3805
0.1250	0.1746	-0.1212	-0.0520
0.1500	0.1746	0.2264	0.2772
0.1750	0.1746	0.5309	0.6065
0.2000	0.1746	0.8524	0.9358
0.2250	0.1746	1.1706	1.2645
0.2500	0.1746	1.4921	1.5932
0.2750	0.1746	1.8112	1.9221
0.3000	0.1746	2.1365	2.2519
0.3250	0.1746	2.4618	2.5809
0.3500	0.1746	2.7837	2.9090
0.3750	0.1746	3.1047	3.2382
0.4000	0.1746	3.4368	3.5675
0.4249	0.1746	3.7560	3.8958
0.4500	0.1746	4.0769	4.2261

0.0000	0.1998	-1.8934	-1.9168
0.0250	0.1998	-1.6091	-1.5878
0.0500	0.1998	-1.2937	-1.2587
0.0750	0.1998	-0.9809	-0.9297
0.1000	0.1998	-0.6681	-0.6008
0.1250	0.1998	-0.3661	-0.2723
0.1500	0.1998	0.1229	0.0569
0.1750	0.1998	0.3164	0.3861
0.2000	0.1998	0.6275	0.7155
0.2250	0.1998	0.9413	1.0442
0.2500	0.1998	1.2568	1.3729
0.2750	0.1998	1.5737	1.7018
0.3000	0.1998	1.8975	2.0316
0.3250	0.1998	2.2263	2.3606
0.3500	0.1998	2.5540	2.6886
0.3750	0.1998	2.8704	3.0179
0.4000	0.1998	3.1987	3.3472
0.4249	0.1998	3.5149	3.6755
0.4500	0.1998	3.8365	4.0058

0.0000	0.2255	-2.1104	-2.1426
0.0250	0.2255	-1.8370	-1.8136
0.0500	0.2255	-1.5159	-1.4846
0.0750	0.2255	-1.2011	-1.1555
0.1000	0.2255	-0.8862	-0.8266
0.1250	0.2255	-0.5701	-0.4981
0.1500	0.2255	-0.2650	-0.1690
0.1750	0.2255	0.1098	0.1603
0.2000	0.2255	0.3946	0.4896
0.2250	0.2255	0.7091	0.8184
0.2500	0.2255	1.0231	1.1471
0.2750	0.2255	1.3411	1.4759
0.3000	0.2255	1.6668	1.8058
0.3250	0.2255	1.9960	2.1348
0.3500	0.2255	2.3226	2.4628
0.3750	0.2255	2.6386	2.7920
0.4000	0.2255	2.9609	3.1214
0.4249	0.2255	3.2851	3.4497
0.4500	0.2255	3.6072	3.7800

0.0000	0.2494	-2.3222	-2.3527
0.0250	0.2494	-2.0382	-2.0237
0.0500	0.2494	-1.7290	-1.6946
0.0750	0.2494	-1.4124	-1.3656
0.1000	0.2494	-1.0977	-1.0367
0.1250	0.2494	-0.7798	-0.7082
0.1500	0.2494	-0.4614	-0.3790
0.1750	0.2494	-0.1582	-0.0497
0.2000	0.2494	0.1862	0.2796
0.2250	0.2494	0.4901	0.6083
0.2500	0.2494	0.8076	0.9370
0.2750	0.2494	1.1282	1.2659
0.3000	0.2494	1.4538	1.5957
0.3250	0.2494	1.7811	1.9247
0.3500	0.2494	2.1027	2.2528
0.3750	0.2494	2.4286	2.5820
0.4000	0.2494	2.7444	2.9113
0.4249	0.2494	3.0641	3.2397
0.4500	0.2494	3.3915	3.5699

0.0000	0.2746	-2.5448	-2.5733
0.0250	0.2746	-2.2658	-2.2443
0.0500	0.2746	-1.9508	-1.9152
0.0750	0.2746	-1.6348	-1.5862
0.1000	0.2746	-1.3188	-1.2573
0.1250	0.2746	-0.9985	-0.9288
0.1500	0.2746	-0.6829	-0.5996
0.1750	0.2746	-0.3737	-0.2704
0.2000	0.2746	-0.0480	0.0590
0.2250	0.2746	0.2655	0.3877
0.2500	0.2746	0.5830	0.7164
0.2750	0.2746	0.9040	1.0453
0.3000	0.2746	1.2287	1.3751
0.3250	0.2746	1.5516	1.7041
0.3500	0.2746	1.8697	2.0321
0.3750	0.2746	2.1913	2.3614
0.4000	0.2746	2.5141	2.6907
0.4249	0.2746	2.8282	3.0190
0.4500	0.2746	3.1416	3.3493

0.0000	0.2998	-2.7571	-2.7938
0.0250	0.2998	-2.4821	-2.4648
0.0500	0.2998	-2.1688	-2.1357
0.0750	0.2998	-1.8514	-1.8067
0.1000	0.2998	-1.5325	-1.4778
0.1250	0.2998	-1.2185	-1.1493
0.1500	0.2998	-0.9061	-0.8201
0.1750	0.2998	-0.5941	-0.4909
0.2000	0.2998	-0.2944	-0.1615
0.2250	0.2998	0.1362	0.1672
0.2500	0.2998	0.3809	0.4959
0.2750	0.2998	0.6875	0.8248
0.3000	0.2998	1.0082	1.1546
0.3250	0.2998	1.3259	1.4836
0.3500	0.2998	1.6408	1.8116
0.3750	0.2998	1.9596	2.1409
0.4000	0.2998	2.2796	2.4702
0.4249	0.2998	2.5998	2.7985
0.4500	0.2998	2.9251	3.1288

0.0000	0.3247	-2.9700	-3.0128
0.0250	0.3247	-2.6945	-2.6838
0.0500	0.3247	-2.3823	-2.3547
0.0750	0.3247	-2.0649	-2.0257
0.1000	0.3247	-1.7485	-1.6968
0.1250	0.3247	-1.4358	-1.3683
0.1500	0.3247	-1.1234	-1.0391
0.1750	0.3247	-0.8128	-0.7099
0.2000	0.3247	-0.4992	-0.3805
0.2250	0.3247	-0.2105	-0.0518
0.2500	0.3247	0.1864	0.2769
0.2750	0.3247	0.4748	0.6058
0.3000	0.3247	0.7855	0.9356
0.3250	0.3247	1.0985	1.2646
0.3500	0.3247	1.4114	1.5927
0.3750	0.3247	1.7317	1.9219
0.4000	0.3247	2.0514	2.2512
0.4249	0.3247	2.3762	2.5795
0.4500	0.3247	2.6987	2.9098

0.0000	0.3494	-3.1602	-3.2289
0.0250	0.3494	-2.9009	-2.8999
0.0500	0.3494	-2.5896	-2.5709
0.0750	0.3494	-2.2735	-2.2418
0.1000	0.3494	-1.9593	-1.9129
0.1250	0.3494	-1.6465	-1.5844
0.1500	0.3494	-1.3339	-1.2553
0.1750	0.3494	-1.0254	-0.9260
0.2000	0.3494	-0.7152	-0.5967
0.2250	0.3494	-0.4025	-0.2679
0.2500	0.3494	-0.1138	0.0608
0.2750	0.3494	0.2512	0.3896
0.3000	0.3494	0.5574	0.7195
0.3250	0.3494	0.8721	1.0485
0.3500	0.3494	1.1874	1.3765
0.3750	0.3494	1.5072	1.7058
0.4000	0.3494	1.8289	2.0351
0.4249	0.3494	2.1494	2.3634
0.4500	0.3494	2.4754	2.6937

0.0000	0.3749	-3.3961	-3.4530
0.0250	0.3749	-3.1508	-3.1240
0.0500	0.3749	-2.8148	-2.7949
0.0750	0.3749	-2.4997	-2.4659
0.1000	0.3749	-2.1860	-2.1370
0.1250	0.3749	-1.8739	-1.8085
0.1500	0.3749	-1.5591	-1.4793
0.1750	0.3749	-1.2489	-1.1500
0.2000	0.3749	-0.9286	-0.8207
0.2250	0.3749	-0.6149	-0.4920
0.2500	0.3749	-0.3028	-0.1633
0.2750	0.3749	0.0072	0.1656
0.3000	0.3749	0.3237	0.4954
0.3250	0.3749	0.6395	0.8244
0.3500	0.3749	0.9595	1.1525
0.3750	0.3749	1.2824	1.4817
0.4000	0.3749	1.6033	1.8110
0.4249	0.3749	1.9242	2.1394
0.4500	0.3749	2.2390	2.4696

0.0000	0.3999	-3.6197	-3.6725
0.0250	0.3999	-3.3491	-3.3435
0.0500	0.3999	-3.0429	-3.0145
0.0750	0.3999	-2.7293	-2.6854
0.1000	0.3999	-2.4172	-2.3565
0.1250	0.3999	-2.0997	-2.0280
0.1500	0.3999	-1.7826	-1.6988
0.1750	0.3999	-1.4664	-1.3696
0.2000	0.3999	-1.1486	-1.0402
0.2250	0.3999	-0.8340	-0.7115
0.2500	0.3999	-0.5236	-0.3828
0.2750	0.3999	-0.2179	-0.0539
0.3000	0.3999	0.1118	0.2759
0.3250	0.3999	0.4280	0.6049
0.3500	0.3999	0.7381	0.9329
0.3750	0.3999	1.0574	1.2622
0.4000	0.3999	1.3770	1.5915
0.4249	0.3999	1.6946	1.9198
0.4500	0.3999	2.0108	2.2501

0.0000	0.4243	-3.8300	-3.8864
0.0250	0.4243	-3.5635	-3.5574
0.0500	0.4243	-3.2586	-3.2283
0.0750	0.4243	-2.9465	-2.8993
0.1000	0.4243	-2.6309	-2.5704
0.1250	0.4243	-2.3160	-2.2419
0.1500	0.4243	-1.9948	-1.9127
0.1750	0.4243	-1.6787	-1.5834
0.2000	0.4243	-1.3620	-1.2541
0.2250	0.4243	-1.0510	-0.9254
0.2500	0.4243	-0.7423	-0.5967
0.2750	0.4243	-0.4353	-0.2678
0.3000	0.4243	-0.1589	0.0620
0.3250	0.4243	0.2384	0.3910
0.3500	0.4243	0.5383	0.7191
0.3750	0.4243	0.8497	1.0483
0.4000	0.4243	1.1613	1.3776
0.4249	0.4243	1.4714	1.7059
0.4500	0.4243	1.7883	2.0362

0.0000	0.4494	-4.0523	-4.1066
0.0250	0.4494	-3.7874	-3.7776
0.0500	0.4494	-3.4826	-3.4485
0.0750	0.4494	-3.1767	-3.1195
0.1000	0.4494	-2.8538	-2.7906
0.1250	0.4494	-2.5363	-2.4621
0.1500	0.4494	-2.2167	-2.1329
0.1750	0.4494	-1.9014	-1.8036
0.2000	0.4494	-1.5850	-1.4743
0.2250	0.4494	-1.2750	-1.1456
0.2500	0.4494	-0.9686	-0.8169
0.2750	0.4494	-0.6558	-0.4880
0.3000	0.4494	-0.3549	-0.1582
0.3250	0.4494	-0.1147	0.1708
0.3500	0.4494	0.3171	0.4989
0.3750	0.4494	0.6174	0.8281
0.4000	0.4494	0.9258	1.1574
0.4249	0.4494	1.2367	1.4858
0.4500	0.4494	1.5515	1.8160

